Off-Policy Correction For Multi-Agent Reinforcement Learning

Multi-agent reinforcement learning (MARL) provides a framework for problems involving multiple interacting agents. Despite apparent similarity to the single-agent case, multi-agent problems are often harder to train and analyze theoretically. In this work, we propose MA-Trace, a new on-policy actor-critic algorithm, which extends V-Trace to the MARL setting. The key advantage of our algorithm is its high scalability in a multi-worker setting. To this end, MA-Trace utilizes importance sampling as an off-policy correction method, which allows distributing the computations with no impact on the quality of training. Furthermore, our algorithm is theoretically grounded - we prove a fixed-point theorem that guarantees convergence. We evaluate the algorithm extensively on the StarCraft Multi-Agent Challenge, a standard benchmark for multi-agent algorithms. MA-Trace achieves high performance on all its tasks and exceeds state-of-the-art results on some of them.

==> MARL__correct_mail_/eval_results.csv <==
Task,MA-Trace (our),MAPPO,IPPO,QMIX,COMA,IQL
2s3z,99 \tiny{[99.5; 99.7]},100,100,95,43,75
3s5z,97 \tiny{[96.6; 98.6]},100,100,88,1,10
1c3s5z,100 \tiny{[99.8; 100]},100,100,96,31,21
5m_vs_6m,78 \tiny{[74.3; 78.4]},89,87,75,1,49
10m_vs_11m,96 \tiny{[86.2; 97.7]},97,93,95,7,34
27m_vs_30m,99 \tiny{[99; 100]},94,69,39,0,0
3s5z_vs_3s6z,87 \tiny{[81.6; 92.1]},84,83,83,0,0
MMM2,98 \tiny{[98; 98.8]},90,87,87,0,0
2s_vs_1sc,99 \tiny{[99; 99.6]},100,100,97,98,100
3s_vs_5z,0 \tiny{[0; 0]},100,100,98,0,45
6h_vs_8z,85 \tiny{[71; 88.8]},88,84,9,0,0
bane_vs_bane,100 \tiny{[100; 100]},100,100,100,64,99
2c_vs_64zg,98 \tiny{[98; 98.5]},100,98,92,0,7
corridor,91 \tiny{[88.6; 96.1]},100,98,84,0,0
